Using Skew to Assess the Quality of GAN-generated Image Features

The rapid advancement of Generative Adversarial Networks (GANs) necessitates the need to robustly evaluate these models. Among the established evaluation criteria, the Fr\'{e}chetInception Distance (FID) has been widely adopted due to its conceptual simplicity, fast computation time, and strong correlation with human perception. However, FID has inherent limitations, mainly stemming from its assumption that feature embeddings follow a Gaussian distribution, and therefore can be defined by their first two moments. As this does not hold in practice, in this paper we explore the importance of third-moments in image feature data and use this information to define a new measure, which we call the Skew Inception Distance (SID). We prove that SID is a pseudometric on probability distributions, show how it extends FID, and present a practical method for its computation. Our numerical experiments support that SID either tracks with FID or, in some cases, aligns more closely with human perception when evaluating image features of ImageNet data. Our work also shows that principal component analysis can be used to speed up the computation time of both FID and SID. Although we focus on using SID on image features for GAN evaluation, SID is applicable much more generally, including for the evaluation of other generative models.

==> csv/agn.csv <==
params, sid_terms, fid_terms, Sigma_terms, skew_terms, m_terms
0.0, -0.0002471804618835449, -0.0002471804618835449, -0.0002471804618835449, 0.0, 0.0
0.001, 0.0028415946289896965, 0.0028415946289896965, 0.002314925193786621, 0.0, 0.0005266693769954145
0.005, 0.04366794228553772, 0.04360690712928772, 0.0304262638092041, 6.103515625e-05, 0.013180642388761044
0.01, 0.28063833713531494, 0.27934134006500244, 0.18841513991355896, 0.0012969970703125, 0.09092618525028229
0.015, 0.6912740468978882, 0.6848958730697632, 0.45742103457450867, 0.006378173828125, 0.22747483849525452
0.02, 1.1831423044204712, 1.1714082956314087, 0.7765357494354248, 0.0117340087890625, 0.3948725759983063
0.03, 2.230847120285034, 2.193638563156128, 1.433591604232788, 0.03720855712890625, 0.7600470185279846
0.04, 3.3637218475341797, 3.2516002655029297, 2.098060369491577, 0.11212158203125, 1.153540015220642
0.05, 4.734224319458008, 4.399690628051758, 2.8082196712493896, 0.33453369140625, 1.5914709568023682
0.06, 6.561188697814941, 5.666115760803223, 3.581765651702881, 0.8950729370117188, 2.0843498706817627

==> csv/agn_fid.csv <==
AGNSigma, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, -0.00067138671875
0.001, 0.010773982852697372, 0.012833804823458195, 0.014512047171592712, 0.01665347069501877, 0.015201609581708908, 0.009274099953472614
0.005, 0.1474655270576477, 0.1724826842546463, 0.20341110229492188, 0.24079813063144684, 0.23561786115169525, 0.14658108353614807
0.01, 0.9976750612258911, 1.1648650169372559, 1.3487294912338257, 1.5701982975006104, 1.5887351036071777, 1.1250455379486084
0.015, 2.640225887298584, 3.0814788341522217, 3.5142486095428467, 4.029899597167969, 4.127878665924072, 3.144867181777954
0.02, 4.949653148651123, 5.778565883636475, 6.518299102783203, 7.395876407623291, 7.607779502868652, 6.101831436157227
0.03, 10.819805145263672, 12.640235900878906, 14.104486465454102, 15.795870780944824, 16.377796173095703, 14.24604606628418
0.04, 17.551124572753906, 20.52444839477539, 22.81159782409668, 25.421024322509766, 26.63053321838379, 24.569015502929688
0.05, 24.85616683959961, 29.113645553588867, 32.321834564208984, 36.03400421142578, 38.13832092285156, 36.66259002685547
0.06, 32.617759704589844, 38.2580451965332, 42.50387191772461, 47.51382064819336, 50.8088264465332, 50.32931900024414
0.07, 40.85308837890625, 47.98735046386719, 53.42548370361328, 60.026615142822266, 64.79727172851562, 65.81776428222656
0.1, 68.48561096191406, 80.75617980957031, 90.93641662597656, 104.33130645751953, 115.91194152832031, 125.026611328125

==> csv/agn_sid.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, 0.0104522705078125
0.001, 0.010773982852697372, 0.012833804823458195, 0.014512047171592712, 0.01665347069501877, 0.015201609581708908, 0.01862010732293129
0.005, 0.1474655270576477, 0.1724826842546463, 0.20342636108398438, 0.2409736067056656, 0.23564837872982025, 0.15275326371192932
0.01, 0.9978276491165161, 1.1649870872497559, 1.3494237661361694, 1.5750505924224854, 1.5891852378845215, 1.1380994319915771
0.015, 2.6412787437438965, 3.0822036266326904, 3.516911268234253, 4.0424957275390625, 4.129488468170166, 3.150329828262329
0.02, 4.954284191131592, 5.781083583831787, 6.524730682373047, 7.408724308013916, 7.613532066345215, 6.110757827758789
0.03, 10.851696014404297, 12.654716491699219, 14.12950325012207, 15.836344718933105, 16.397624969482422, 14.273168563842773
0.04, 17.651992797851562, 20.56613540649414, 22.8798885345459, 25.544605255126953, 26.705095291137695, 24.660560607910156
0.05, 25.086811065673828, 29.211523056030273, 32.43160629272461, 36.217201232910156, 38.182960510253906, 36.71326446533203
0.06, 33.063392639160156, 38.46686935424805, 42.80392074584961, 47.865787506103516, 50.928524017333984, 50.422794342041016
0.07, 41.66178894042969, 48.42133331298828, 54.33074951171875, 60.676631927490234, 65.08978271484375, 66.1298599243164
0.1, 72.07532501220703, 83.22216033935547, 93.72187042236328, 106.44242858886719, 116.970458984375, 125.69715118408203

==> csv/agn_sid_DDDMCars.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0009636282920837402, -3.4108757972717285e-05, 8.130073547363281e-05, -0.00023674964904785156, -0.00016832351684570312, -3.24249267578125e-05
0.001, 0.2191345989704132, 0.22767342627048492, 0.2307906597852707, 0.23132602870464325, 0.20274965465068817, 0.17465488612651825
0.005, 1.8693633079528809, 1.8944225311279297, 1.9248652458190918, 1.8923249244689941, 1.7386841773986816, 1.6668882369995117
0.01, 8.157389640808105, 8.053508758544922, 8.144201278686523, 8.045353889465332, 7.748003959655762, 7.162275791168213
0.015, 16.768218994140625, 16.18080711364746, 16.119647979736328, 16.170120239257812, 16.041669845581055, 14.790349006652832
0.02, 28.21953582763672, 26.672677993774414, 25.46038055419922, 26.119525909423828, 25.336143493652344, 25.284461975097656
0.03, 75.57113647460938, 72.35702514648438, 65.34599304199219, 64.32711029052734, 64.37420654296875, 49.186073303222656
0.04, 109.8382797241211, 110.85885620117188, 111.27169036865234, 111.724853515625, 112.82485961914062, 100.99874114990234
0.05, 114.60891723632812, 116.35159301757812, 118.36775207519531, 119.97496795654297, 121.19072723388672, 118.4404067993164
0.06, 119.16437530517578, 121.42647552490234, 124.03055572509766, 126.15336608886719, 127.94129943847656, 124.7031478881836
0.07, 124.41586303710938, 127.26760864257812, 130.52081298828125, 133.15625, 135.55120849609375, 131.84060668945312
0.1, 145.1598663330078, 149.9250030517578, 155.15664672851562, 159.12646484375, 163.75421142578125, 159.19644165039062

==> csv/agn_sid_DDDMafhq.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, 0.026058346033096313, -0.0021176785230636597, -5.704164505004883e-05, -7.581710815429688e-05, -0.0001163482666015625, -0.000102996826171875
0.001, 0.0427832156419754, 0.021856073290109634, 0.02517499402165413, 0.022474784404039383, 0.019122976809740067, 1.6468557119369507
0.005, 0.7586345076560974, 0.768258273601532, 0.8560838103294373, 0.7626817226409912, 0.661489725112915, 2.264226198196411
0.01, 4.955480098724365, 5.027547836303711, 5.437997817993164, 6.7500739097595215, 5.147380352020264, 8.83564281463623
0.015, 11.413134574890137, 11.148613929748535, 11.301990509033203, 12.01580810546875, 9.699243545532227, 13.605438232421875
0.02, 17.9268856048584, 16.72441291809082, 17.24342155456543, 16.927703857421875, 16.958759307861328, 15.640565872192383
0.03, 30.102218627929688, 27.76725196838379, 26.9442081451416, 27.349925994873047, 23.478731155395508, 22.91970443725586
0.04, 44.198486328125, 37.972110748291016, 36.95125961303711, 34.02644348144531, 40.01102828979492, 39.82349395751953
0.05, 63.72618865966797, 57.30072784423828, 55.07633590698242, 48.42791748046875, 51.594337463378906, 32.550636291503906
0.06, 88.57951354980469, 80.35149383544922, 75.56587219238281, 69.80105590820312, 59.14689636230469, 47.39148712158203
0.07, 110.7960205078125, 104.1424560546875, 105.39813995361328, 85.78439331054688, 75.82455444335938, 69.31503295898438
0.1, 139.98806762695312, 145.24998474121094, 149.78846740722656, 151.13250732421875, 146.6135711669922, 140.70016479492188

==> csv/agn_sid_DDDMceleba.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, 0.030195001512765884, -0.0030542314052581787, -0.00018864870071411133, -0.00013303756713867188, -9.5367431640625e-07, 0.000400543212890625
0.001, 0.10991930216550827, 0.05724386125802994, 0.0596974715590477, 0.060406409204006195, 0.05461844056844711, 0.0871797427535057
0.005, 1.5862271785736084, 1.5940451622009277, 1.627882957458496, 1.6179497241973877, 1.8698742389678955, 1.4366519451141357
0.01, 9.563417434692383, 9.665199279785156, 9.747516632080078, 9.656881332397461, 10.491609573364258, 8.84108829498291
0.015, 20.193790435791016, 20.171222686767578, 20.320573806762695, 20.174884796142578, 23.71639633178711, 18.945728302001953
0.02, 29.556840896606445, 29.215906143188477, 29.428546905517578, 29.185829162597656, 35.934059143066406, 28.052330017089844
0.03, 43.25247573852539, 42.32849884033203, 42.5157470703125, 42.3742561340332, 43.677276611328125, 40.4043083190918
0.04, 52.887062072753906, 51.314048767089844, 52.095001220703125, 63.58271408081055, 52.829071044921875, 49.02022171020508
0.05, 62.29265594482422, 59.70602035522461, 60.73180389404297, 58.941978454589844, 65.22331237792969, 55.000484466552734
0.06, 75.36869812011719, 72.2488784790039, 75.09716796875, 68.26605987548828, 136.119384765625, 60.98615264892578
0.07, 99.2315673828125, 94.96434783935547, 100.34639739990234, 84.57768249511719, 142.89825439453125, 69.07579803466797
0.1, 161.50633239746094, 165.857666015625, 169.60926818847656, 162.340576171875, 170.0347137451172, 121.01152801513672

==> csv/agn_sid_DDDMflowers.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0011022016406059265, -0.0003196895122528076, -0.00017547607421875, -5.435943603515625e-05, 5.340576171875e-05, -0.000335693359375
0.001, 0.02195902168750763, 0.0258922278881073, 0.02649626135826111, 0.026190608739852905, 0.024185270071029663, 0.06113538146018982
0.005, 0.7789371013641357, 0.8396861553192139, 0.8842660784721375, 0.8904231190681458, 0.8445122838020325, 0.7566025853157043
0.01, 6.423259258270264, 6.800445556640625, 7.064452171325684, 7.075488090515137, 6.789702415466309, 5.97542667388916
0.015, 20.114078521728516, 20.04496192932129, 20.00346565246582, 19.431711196899414, 18.883907318115234, 16.2779483795166
0.02, 43.523399353027344, 40.92753601074219, 39.63056182861328, 37.97842788696289, 36.17802429199219, 28.73469352722168
0.03, 96.47735595703125, 92.1893081665039, 91.16423797607422, 87.56159973144531, 88.22298431396484, 55.578651428222656
0.04, 126.78938293457031, 129.95721435546875, 133.0772705078125, 134.96133422851562, 134.8942108154297, 100.11898803710938
0.05, 135.06488037109375, 139.80856323242188, 144.19813537597656, 147.15194702148438, 149.5626983642578, 145.94374084472656
0.06, 142.19308471679688, 148.02557373046875, 153.71278381347656, 158.05966186523438, 161.38946533203125, 160.04937744140625
0.07, 149.61500549316406, 156.61712646484375, 163.67974853515625, 169.52175903320312, 173.86041259765625, 173.00234985351562
0.1, 173.1217041015625, 183.7205047607422, 194.99920654296875, 205.5557403564453, 213.81723022460938, 215.86322021484375

==> csv/agn_sid_FFHQ.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0017156526446342468, -0.0009291470050811768, 0.00011873245239257812, -8.654594421386719e-05, -0.00010156631469726562, 0.000629425048828125
0.001, 0.01260720007121563, 0.012073716148734093, 0.012440508231520653, 0.01143980585038662, 0.010755067691206932, 2.3092079162597656
0.005, 0.28292977809906006, 0.2823607623577118, 0.27965933084487915, 0.260212779045105, 0.2325519323348999, 2.2146096229553223
0.01, 1.5874290466308594, 1.6139159202575684, 1.6054582595825195, 1.5147466659545898, 1.3506436347961426, 4.396867275238037
0.015, 3.545480251312256, 3.5975022315979004, 3.599473476409912, 3.430711507797241, 3.073930501937866, 3.6000401973724365
0.02, 5.732438564300537, 5.783622741699219, 5.803809642791748, 5.559151649475098, 5.06899356842041, 9.232760429382324
0.03, 10.098008155822754, 9.917314529418945, 9.944512367248535, 9.719120979309082, 9.09416675567627, 14.761674880981445
0.04, 14.535160064697266, 13.689583778381348, 13.674259185791016, 14.150076866149902, 13.721138000488281, 22.640716552734375
0.05, 19.702056884765625, 17.6363525390625, 17.35584259033203, 17.9265079498291, 17.059520721435547, 26.008686065673828
0.06, 25.707027435302734, 21.640506744384766, 21.11699676513672, 21.645198822021484, 22.94339370727539, 29.455190658569336
0.07, 32.89289093017578, 26.204124450683594, 25.396671295166016, 25.509248733520508, 26.465782165527344, 32.465911865234375
0.1, 66.95146179199219, 48.628028869628906, 44.543701171875, 42.000526428222656, 45.96723937988281, 56.59832000732422

==> csv/agn_sid_R18.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0009555742144584656, -1.5437602996826172e-05, -7.319450378417969e-05, -0.0007143020629882812, 0.0002079010009765625, -0.000244140625
0.001, 0.01080634817481041, 0.011660601943731308, 0.011415448039770126, 0.011226143687963486, 0.009492363780736923, 0.01800486072897911
0.005, 0.14732497930526733, 0.15319235622882843, 0.15105421841144562, 0.14848692715168, 0.12962706387043, 0.11951048672199249
0.01, 0.9975770711898804, 1.035508155822754, 1.004941701889038, 0.9638252854347229, 0.8583078980445862, 0.7780809998512268
0.015, 2.6411988735198975, 2.749356269836426, 2.65630841255188, 2.5052683353424072, 2.237431764602661, 2.0051510334014893
0.02, 4.954277038574219, 5.175852298736572, 5.000714302062988, 4.670612335205078, 4.178363800048828, 3.723766326904297
0.03, 10.85185432434082, 11.395462989807129, 11.072145462036133, 10.304278373718262, 9.248234748840332, 8.29624080657959
0.04, 17.652175903320312, 18.594934463500977, 18.20754623413086, 17.049243927001953, 15.401955604553223, 13.89949893951416
0.05, 25.086639404296875, 26.494346618652344, 26.110136032104492, 24.622177124023438, 22.326675415039062, 20.278226852416992
0.06, 33.06332778930664, 34.97568130493164, 34.780677795410156, 32.961692810058594, 30.15216064453125, 27.52463150024414
0.07, 41.66175842285156, 44.107337951660156, 44.491661071777344, 42.17860412597656, 38.87260437011719, 35.97312927246094
0.1, 72.07538604736328, 76.0823745727539, 77.4554672241211, 74.9381103515625, 70.4705581665039, 66.79472351074219

==> csv/agn_sid_R50.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0002685561776161194, 3.790855407714844e-05, -0.0003452301025390625, 0.00037288665771484375, -0.000453948974609375, -0.000274658203125
0.001, 0.02374197170138359, 0.026043374091386795, 0.02500559762120247, 0.02600361779332161, 0.02640034630894661, 0.029417771846055984
0.005, 0.44402071833610535, 0.45651647448539734, 0.4510597884654999, 0.45891091227531433, 0.469574898481369, 0.346589058637619
0.01, 2.698648452758789, 2.7607808113098145, 2.6912059783935547, 2.6557960510253906, 2.6717281341552734, 2.1508350372314453
0.015, 6.216520309448242, 6.336418151855469, 6.114620208740234, 5.925800323486328, 5.913699150085449, 4.981554985046387
0.02, 10.151134490966797, 10.292547225952148, 9.86018180847168, 9.431472778320312, 9.386297225952148, 8.120927810668945
0.03, 18.45887565612793, 18.55933380126953, 17.62456512451172, 16.553565979003906, 16.316396713256836, 14.69990348815918
0.04, 27.600078582763672, 27.6751708984375, 26.193729400634766, 24.41180992126465, 23.92133331298828, 21.780078887939453
0.05, 37.726783752441406, 37.84027862548828, 35.850341796875, 33.17332458496094, 32.35267639160156, 29.512004852294922
0.06, 48.63768768310547, 48.86038589477539, 46.33815383911133, 42.722572326660156, 41.48103332519531, 37.73841094970703
0.07, 60.17277526855469, 60.50444030761719, 57.46580505371094, 52.995784759521484, 51.19502258300781, 46.38783264160156
0.1, 97.57986450195312, 97.83709716796875, 93.1894302368164, 86.16361236572266, 82.57099914550781, 74.4410171508789

==> csv/agn_sid_RX.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, -0.0008370280265808105, -0.00025403499603271484, -0.0005140304565429688, -0.000118255615234375, 6.866455078125e-05, -0.0009613037109375
0.001, 0.01971554011106491, 0.019863002002239227, 0.016860954463481903, 0.015090934932231903, 0.01454734057188034, 0.01870536059141159
0.005, 0.38686734437942505, 0.3850971460342407, 0.35583949089050293, 0.34549403190612793, 0.3462989330291748, 0.3217132091522217
0.01, 2.5727336406707764, 2.5688631534576416, 2.3831405639648438, 2.324418067932129, 2.2886552810668945, 2.1666383743286133
0.015, 6.1148834228515625, 6.097014427185059, 5.625020980834961, 5.453150749206543, 5.30568790435791, 5.03347110748291
0.02, 10.11751937866211, 10.0504789352417, 9.217869758605957, 8.876587867736816, 8.524144172668457, 8.132035255432129
0.03, 18.086458206176758, 17.828689575195312, 16.236244201660156, 15.26689624786377, 14.439255714416504, 13.963059425354004
0.04, 25.54413604736328, 25.065643310546875, 22.688323974609375, 21.00261688232422, 19.641986846923828, 18.99319076538086
0.05, 32.568504333496094, 31.862890243530273, 28.74252700805664, 26.36782455444336, 24.492475509643555, 23.623788833618164
0.06, 39.58720397949219, 38.69319152832031, 34.86159896850586, 31.802953720092773, 29.522436141967773, 28.2767391204834
0.07, 47.11769104003906, 46.0059928894043, 41.523860931396484, 37.75148010253906, 35.08871841430664, 33.33517837524414
0.1, 74.38756561279297, 71.91644287109375, 64.98320007324219, 59.25776672363281, 55.7625732421875, 51.739295959472656

==> csv/agn_sid_SVHN.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, 0.0030566826462745667, -0.0010800361633300781, 2.378225326538086e-05, 4.9114227294921875e-05, -0.0002593994140625, -1.33514404296875e-05
0.001, 0.23604118824005127, 0.23457497358322144, 0.24449622631072998, 0.2512568235397339, 0.24608123302459717, 0.3137606382369995
0.005, 7.620235443115234, 7.946254730224609, 8.303812980651855, 8.687524795532227, 8.444465637207031, 8.722051620483398
0.01, 73.98899841308594, 60.449310302734375, 52.76579666137695, 48.32380676269531, 44.00868225097656, 43.886817932128906
0.015, 138.24098205566406, 140.96438598632812, 133.18435668945312, 111.70491790771484, 89.44731903076172, 95.58822631835938
0.02, 159.70169067382812, 165.42617797851562, 170.9296112060547, 168.48162841796875, 164.39837646484375, 141.6291046142578
0.03, 187.47828674316406, 195.18551635742188, 203.39402770996094, 210.8353729248047, 215.98300170898438, 209.62399291992188
0.04, 204.89324951171875, 213.70761108398438, 223.22740173339844, 232.56549072265625, 239.4886932373047, 247.79486083984375
0.05, 217.8224639892578, 227.3986053466797, 237.89007568359375, 248.2314453125, 258.50933837890625, 267.69635009765625
0.06, 227.96282958984375, 238.1962127685547, 249.6250457763672, 260.8036804199219, 273.17498779296875, 282.04473876953125
0.07, 236.19815063476562, 247.0045166015625, 259.4091796875, 271.45318603515625, 285.75653076171875, 294.1314697265625
0.1, 256.41461181640625, 268.8503112792969, 284.3795471191406, 299.443115234375, 319.2569580078125, 328.2124938964844

==> csv/agn_sid_celeba.csv <==
AGN, 512, 256, 128, 64, 32, 16
0.0, 0.05177026614546776, -0.003808438777923584, -0.00044912099838256836, -0.00010704994201660156, 0.000209808349609375, 0.000179290771484375
0.001, 0.09876883029937744, 0.024190668016672134, 0.026388246566057205, 0.02591683343052864, 0.023817557841539383, 0.14748002588748932
0.005, 0.6898828148841858, 0.6745334267616272, 0.6856199502944946, 0.6792390942573547, 0.6358800530433655, 0.9125657677650452
0.01, 5.947174549102783, 6.049964904785156, 6.131268501281738, 6.07880973815918, 5.800565719604492, 5.9317731857299805
0.015, 17.30170440673828, 17.25631332397461, 17.411476135253906, 17.304500579833984, 16.850576400756836, 17.04277992248535
0.02, 28.969749450683594, 28.165822982788086, 28.3670654296875, 28.178524017333984, 27.63831329345703, 29.150970458984375
0.03, 42.60118865966797, 40.088218688964844, 40.041603088378906, 39.78329086303711, 39.45034408569336, 40.489585876464844
0.04, 50.60321807861328, 46.58190155029297, 45.97710037231445, 45.55169677734375, 44.83290100097656, 45.93916320800781
0.05, 56.54432678222656, 51.06103515625, 50.32139587402344, 49.40296936035156, 48.84532928466797, 48.985111236572266
0.06, 61.63907241821289, 54.861289978027344, 53.63440704345703, 52.28645324707031, 53.511474609375, 53.001895904541016
0.07, 66.68084716796875, 58.261390686035156, 57.161067962646484, 56.354591369628906, 59.19435119628906, 57.18450927734375
0.1, 85.13534545898438, 72.60369110107422, 69.74400329589844, 68.11238861083984, 68.9608154296875, 69.5084228515625

==> csv/blur.csv <==
params, sid_terms, fid_terms, Sigma_terms, skew_terms, m_terms
0.0, -0.0002471804618835449, -0.0002471804618835449, -0.0002471804618835449, 0.0, 0.0
0.1, -0.0002471804618835449, -0.0002471804618835449, -0.0002471804618835449, 0.0, 0.0
0.2, 0.01607799343764782, 0.01607799343764782, 0.0114670991897583, 0.0, 0.004610894713550806
0.3, 0.03256770595908165, 0.0325600765645504, 0.022616595029830933, 7.62939453125e-06, 0.009943481534719467
0.4, 0.08518268913030624, 0.0850987657904625, 0.058388352394104004, 8.392333984375e-05, 0.02671041339635849
0.5, 0.40398138761520386, 0.4013339877128601, 0.2929743826389313, 0.00264739990234375, 0.10835959017276764
0.6, 1.0045244693756104, 0.9822390079498291, 0.734390139579773, 0.02228546142578125, 0.24784889817237854
0.7, 1.8463313579559326, 1.7281596660614014, 1.2941248416900635, 0.11817169189453125, 0.4340347945690155
0.8, 3.077852725982666, 2.6163506507873535, 1.9458476305007935, 0.4615020751953125, 0.6705030798912048
0.9, 4.863892078399658, 3.6592488288879395, 2.694676637649536, 1.2046432495117188, 0.9645723104476929
1.0, 7.755582809448242, 4.850484848022461, 3.5295796394348145, 2.9050979614257812, 1.3209052085876465

==> csv/blur_fid.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, -0.00067138671875
0.1, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, -0.00067138671875
0.2, 0.052636608481407166, 0.061431050300598145, 0.0672025978565216, 0.07083512842655182, 0.06619589775800705, 0.06871305406093597
0.3, 0.11107936501502991, 0.1292244791984558, 0.14513236284255981, 0.15550032258033752, 0.1377926468849182, 0.12322530895471573
0.4, 0.3306816816329956, 0.388739675283432, 0.45224687457084656, 0.519910454750061, 0.4573436677455902, 0.35694247484207153
0.5, 1.8297955989837646, 2.159489154815674, 2.5323543548583984, 2.922727346420288, 2.7710511684417725, 2.7732808589935303
0.6, 4.263355255126953, 5.050139904022217, 5.933778762817383, 6.846374034881592, 6.764492988586426, 7.31229305267334
0.7, 6.8472490310668945, 8.122370719909668, 9.516355514526367, 10.911619186401367, 10.982996940612793, 12.218485832214355
0.8, 9.417612075805664, 11.177353858947754, 13.038053512573242, 14.844554901123047, 15.080503463745117, 17.008180618286133
0.9, 12.04294204711914, 14.294248580932617, 16.599822998046875, 18.79058074951172, 19.245664596557617, 21.898509979248047
1.0, 14.681800842285156, 17.425621032714844, 20.157920837402344, 22.717998504638672, 23.46269416809082, 26.874361038208008

==> csv/blur_sid.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, 0.0104522705078125
0.1, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, 0.0104522705078125
0.2, 0.052636608481407166, 0.061431050300598145, 0.0672025978565216, 0.07083512842655182, 0.06619589775800705, 0.07589231431484222
0.3, 0.11107936501502991, 0.1292244791984558, 0.14513236284255981, 0.15550795197486877, 0.1377926468849182, 0.12943562865257263
0.4, 0.33068931102752686, 0.38874730467796326, 0.4522545039653778, 0.5199257135391235, 0.4573436677455902, 0.3673565983772278
0.5, 1.830108404159546, 2.15964937210083, 2.5333080291748047, 2.923818349838257, 2.771188497543335, 2.7824437618255615
0.6, 4.266643524169922, 5.051528453826904, 5.937532424926758, 6.852218151092529, 6.765179634094238, 7.333037376403809
0.7, 6.8594560623168945, 8.12708568572998, 9.526052474975586, 10.960935592651367, 10.98547649383545, 12.23315715789795
0.8, 9.445497512817383, 11.188393592834473, 13.063276290893555, 14.903499603271484, 15.090070724487305, 17.03251075744629
0.9, 12.095752716064453, 14.317251205444336, 16.65130615234375, 18.868881225585938, 19.272382736206055, 21.908855438232422
1.0, 14.773178100585938, 17.46953582763672, 20.263511657714844, 22.876033782958984, 23.501375198364258, 26.917016983032227

==> csv/blur_sid_DDDMCars.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, 2.4725749492645264, 1.8506898880004883, 1.8753366470336914, 1.9317922592163086, 1.9712750911712646, 1.9852840900421143
0.1, -0.0009636282920837402, -3.4108757972717285e-05, 8.130073547363281e-05, -0.00023674964904785156, -0.00016832351684570312, -3.24249267578125e-05
0.2, 0.04130464792251587, 0.045205000787973404, 0.048280809074640274, 0.049991343170404434, 0.050995562225580215, 0.06092188134789467
0.3, 0.06388164311647415, 0.06944245845079422, 0.07268912345170975, 0.07275903970003128, 0.06998956948518753, 0.08413446694612503
0.4, 0.1790114939212799, 0.1946794092655182, 0.20868948101997375, 0.21848705410957336, 0.22101762890815735, 0.24556806683540344
0.5, 1.5083595514297485, 1.5843578577041626, 1.6816785335540771, 1.7657619714736938, 1.847171664237976, 1.7034157514572144
0.6, 10.435077667236328, 10.526458740234375, 9.478330612182617, 8.576212882995605, 8.506567001342773, 6.998361587524414
0.7, 59.91557693481445, 58.384124755859375, 56.96933364868164, 43.48615264892578, 41.13320541381836, 32.08061981201172
0.8, 90.28591918945312, 91.71232604980469, 93.0660400390625, 93.9022216796875, 94.88607025146484, 90.57801818847656
0.9, 97.67032623291016, 99.75497436523438, 101.75316619873047, 103.55870056152344, 104.98045349121094, 104.44011688232422
1.0, 105.72105407714844, 108.51630401611328, 111.19745635986328, 113.63894653320312, 115.60055541992188, 115.09512329101562

==> csv/blur_sid_DDDMafhq.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, 0.026058346033096313, -0.0021176785230636597, -5.704164505004883e-05, -7.581710815429688e-05, -0.0001163482666015625, -0.000102996826171875
0.1, 0.026058346033096313, -0.0021176785230636597, -5.704164505004883e-05, -7.581710815429688e-05, -0.0001163482666015625, -0.000102996826171875
0.2, 0.0781143382191658, 0.053086988627910614, 0.05697750300168991, 0.054111890494823456, 0.045717887580394745, 1.6234432458877563
0.3, 0.11644924432039261, 0.08533098548650742, 0.10489539057016373, 0.0884990468621254, 0.08653352409601212, 2.214202880859375
0.4, 0.1907656341791153, 0.1794005185365677, 0.19545014202594757, 0.40118545293807983, 0.2021206170320511, 4.3185014724731445
0.5, 1.2126171588897705, 1.3064155578613281, 1.4150214195251465, 1.4411852359771729, 1.3907474279403687, 3.3819851875305176
0.6, 4.03055477142334, 4.304643154144287, 4.816639423370361, 5.68255615234375, 6.540866851806641, 9.272850036621094
0.7, 9.162361145019531, 9.468551635742188, 10.125434875488281, 14.368568420410156, 14.26533317565918, 11.751697540283203
0.8, 18.27463150024414, 18.06095314025879, 18.81936264038086, 22.85763931274414, 28.370849609375, 28.23459243774414
0.9, 35.944908142089844, 33.77473449707031, 32.81542205810547, 40.453590393066406, 33.80458450317383, 47.108211517333984
1.0, 65.83546447753906, 60.59785461425781, 55.40274429321289, 58.183494567871094, 55.275611877441406, 51.723243713378906

==> csv/blur_sid_DDDMceleba.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, 0.030195001512765884, -0.0030542314052581787, -0.00018864870071411133, -0.00013303756713867188, -9.5367431640625e-07, 0.000400543212890625
0.1, 0.030195001512765884, -0.0030542314052581787, -0.00018864870071411133, -0.00013303756713867188, -9.5367431640625e-07, 0.000400543212890625
0.2, 0.13251659274101257, 0.09040217846632004, 0.0989890769124031, 0.10542852431535721, 0.10622043162584305, 0.1151234582066536
0.3, 0.17385265231132507, 0.12800860404968262, 0.13666534423828125, 0.14811885356903076, 0.14014196395874023, 0.14765071868896484
0.4, 0.20783761143684387, 0.18110215663909912, 0.1919698268175125, 0.19202454388141632, 0.1889069825410843, 0.2495296746492386
0.5, 1.3725523948669434, 1.3849284648895264, 1.4496402740478516, 1.4898858070373535, 1.4843039512634277, 1.4282875061035156
0.6, 4.588301181793213, 4.603348255157471, 4.801004409790039, 4.883927345275879, 6.283536911010742, 4.7673234939575195
0.7, 9.702526092529297, 9.63824462890625, 9.917444229125977, 10.443912506103516, 18.959630966186523, 9.781171798706055
0.8, 16.740793228149414, 16.530601501464844, 16.361310958862305, 17.672969818115234, 43.47145080566406, 15.674722671508789
0.9, 26.871990203857422, 25.86419677734375, 24.998273849487305, 24.891376495361328, 31.172880172729492, 22.688804626464844
1.0, 41.74891662597656, 39.8607292175293, 36.07926940917969, 36.652557373046875, 50.160675048828125, 30.494888305664062

==> csv/blur_sid_DDDMflowers.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0011022016406059265, -0.0003196895122528076, -0.00017547607421875, -5.435943603515625e-05, 5.340576171875e-05, -0.000335693359375
0.1, -0.0011022016406059265, -0.0003196895122528076, -0.00017547607421875, -5.435943603515625e-05, 5.340576171875e-05, -0.000335693359375
0.2, 0.08429226279258728, 0.09275755286216736, 0.09809938073158264, 0.10021474957466125, 0.09585931897163391, 0.0914171040058136
0.3, 0.16690169274806976, 0.1824353188276291, 0.19221563637256622, 0.1950405389070511, 0.1861015111207962, 0.15182550251483917
0.4, 0.23078235983848572, 0.25136232376098633, 0.2673174738883972, 0.27607423067092896, 0.26641684770584106, 0.22082453966140747
0.5, 1.573818564414978, 1.6922632455825806, 1.7976208925247192, 1.8650985956192017, 1.7974640130996704, 1.4198232889175415
0.6, 4.866159915924072, 5.162955284118652, 5.470429420471191, 5.645369529724121, 5.489459991455078, 4.528813362121582
0.7, 9.85482406616211, 10.35734748840332, 10.910137176513672, 11.205360412597656, 10.791664123535156, 8.749372482299805
0.8, 16.386707305908203, 17.07470703125, 17.944751739501953, 18.340524673461914, 17.599369049072266, 14.159615516662598
0.9, 24.48017120361328, 25.29510498046875, 26.531452178955078, 27.0506591796875, 25.635711669921875, 21.38726043701172
1.0, 34.12531280517578, 35.18972396850586, 36.499908447265625, 37.101776123046875, 34.98046112060547, 28.702219009399414

==> csv/blur_sid_FFHQ.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0017156526446342468, -0.0009291470050811768, 0.00011873245239257812, -8.654594421386719e-05, -0.00010156631469726562, 0.000629425048828125
0.1, -0.0017156526446342468, -0.0009291470050811768, 0.00011873245239257812, -8.654594421386719e-05, -0.00010156631469726562, 0.000629425048828125
0.2, 0.07612145692110062, 0.07782407850027084, 0.08001848310232162, 0.07677390426397324, 0.07038619369268417, 0.8988044261932373
0.3, 0.2647734582424164, 0.276123046875, 0.2826518714427948, 0.274698942899704, 0.2633678615093231, 1.9756338596343994
0.4, 0.4255569577217102, 0.4399172365665436, 0.4493454694747925, 0.43849438428878784, 0.41413992643356323, 1.6715295314788818
0.5, 1.6643385887145996, 1.7467634677886963, 1.7995561361312866, 1.8104612827301025, 1.6848111152648926, 16.703584671020508
0.6, 4.136246681213379, 4.319913387298584, 4.445793628692627, 4.493603706359863, 4.703982830047607, 5.109386444091797
0.7, 7.334745407104492, 7.563867568969727, 7.738801956176758, 8.950651168823242, 11.311208724975586, 7.741844654083252
0.8, 11.224873542785645, 11.370636940002441, 11.655656814575195, 12.314799308776855, 13.31369400024414, 14.701114654541016
0.9, 15.781949043273926, 15.692642211914062, 15.866607666015625, 16.572538375854492, 20.941072463989258, 20.47930145263672
1.0, 20.98944091796875, 20.338851928710938, 20.488306045532227, 20.629304885864258, 18.86071014404297, 34.92091369628906

==> csv/blur_sid_R18.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0009555742144584656, -1.5437602996826172e-05, -7.319450378417969e-05, -0.0007143020629882812, 0.0002079010009765625, -0.000244140625
0.1, -0.0009555742144584656, -1.5437602996826172e-05, -7.319450378417969e-05, -0.0007143020629882812, 0.0002079010009765625, -0.000244140625
0.2, 0.05278165265917778, 0.054984334856271744, 0.05138641968369484, 0.046214643865823746, 0.04162747040390968, 0.04758412018418312
0.3, 0.11108863353729248, 0.11492140591144562, 0.10802347958087921, 0.0981026440858841, 0.08746249973773956, 0.09788043797016144
0.4, 0.3306867480278015, 0.3372496962547302, 0.3200060725212097, 0.30078786611557007, 0.28158658742904663, 0.2851380705833435
0.5, 1.8301914930343628, 1.8919198513031006, 1.841487169265747, 1.7536218166351318, 1.6366488933563232, 1.5898044109344482
0.6, 4.266726016998291, 4.449522018432617, 4.382033348083496, 4.1904191970825195, 3.9097445011138916, 3.785576105117798
0.7, 6.8593339920043945, 7.181133270263672, 7.10939884185791, 6.838869094848633, 6.348779678344727, 6.1382293701171875
0.8, 9.445512771606445, 9.907294273376465, 9.838818550109863, 9.449201583862305, 8.794448852539062, 8.518749237060547
0.9, 12.095779418945312, 12.702127456665039, 12.645696640014648, 12.145866394042969, 11.337991714477539, 10.977664947509766
1.0, 14.773258209228516, 15.52801513671875, 15.51113510131836, 14.947209358215332, 13.938652992248535, 13.544585227966309

==> csv/blur_sid_R50.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0002685561776161194, 3.790855407714844e-05, -0.0003452301025390625, 0.00037288665771484375, -0.000453948974609375, -0.000274658203125
0.1, -0.0002685561776161194, 3.790855407714844e-05, -0.0003452301025390625, 0.00037288665771484375, -0.000453948974609375, -0.000274658203125
0.2, 0.07704629004001617, 0.07961861789226532, 0.07416878640651703, 0.0672517865896225, 0.06221924349665642, 0.06142197176814079
0.3, 0.20583826303482056, 0.2100076973438263, 0.20030799508094788, 0.1902572214603424, 0.18505015969276428, 0.17068400979042053
0.4, 0.44219017028808594, 0.4494398236274719, 0.4237977862358093, 0.39894551038742065, 0.37776249647140503, 0.35377568006515503
0.5, 1.9881420135498047, 2.0473744869232178, 1.9745725393295288, 1.8597596883773804, 1.7303861379623413, 1.606507658958435
0.6, 4.663943290710449, 4.836515426635742, 4.725610733032227, 4.468754768371582, 4.1661272048950195, 3.912274122238159
0.7, 7.493107795715332, 7.789929389953613, 7.647516250610352, 7.242773056030273, 6.762972831726074, 6.328310966491699
0.8, 10.213616371154785, 10.623920440673828, 10.44784164428711, 9.911561965942383, 9.248115539550781, 8.709579467773438
0.9, 12.8900146484375, 13.416914939880371, 13.216800689697266, 12.55824089050293, 11.724784851074219, 11.031410217285156
1.0, 15.539920806884766, 16.19074058532715, 15.988309860229492, 15.219656944274902, 14.203959465026855, 13.38916301727295

==> csv/blur_sid_RX.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, -0.0008370280265808105, -0.00025403499603271484, -0.0005140304565429688, -0.000118255615234375, 6.866455078125e-05, -0.0009613037109375
0.1, -0.0007200241088867188, 8.797645568847656e-05, 0.000293731689453125, 0.0002613067626953125, 0.00051116943359375, 0.00771331787109375
0.2, 0.16689693927764893, 0.16809099912643433, 0.15247660875320435, 0.1447318196296692, 0.13781768083572388, 0.14951354265213013
0.3, 0.3707275986671448, 0.3718736469745636, 0.34115687012672424, 0.3247164785861969, 0.3111819326877594, 0.29547300934791565
0.4, 0.6340141296386719, 0.6293206214904785, 0.5684442520141602, 0.5322751998901367, 0.5119466781616211, 0.49210646748542786
0.5, 1.7768102884292603, 1.766398549079895, 1.5654821395874023, 1.424300193786621, 1.332768440246582, 1.2356157302856445
0.6, 3.6582446098327637, 3.669018268585205, 3.278902530670166, 2.987125873565674, 2.755791187286377, 2.5083775520324707
0.7, 6.108901023864746, 6.182097434997559, 5.610123634338379, 5.169561386108398, 4.778463363647461, 4.404150009155273
0.8, 8.884485244750977, 9.036279678344727, 8.310962677001953, 7.712904930114746, 7.1814775466918945, 6.714505195617676
0.9, 11.885562896728516, 12.143074035644531, 11.250545501708984, 10.536859512329102, 9.9017333984375, 9.349132537841797
1.0, 15.099159240722656, 15.478727340698242, 14.454225540161133, 13.644966125488281, 12.861494064331055, 12.26634407043457

==> csv/blur_sid_SVHN.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, 0.0030566826462745667, -0.0010800361633300781, 2.378225326538086e-05, 4.9114227294921875e-05, -0.0002593994140625, -1.33514404296875e-05
0.1, 0.0030566826462745667, -0.0010800361633300781, 2.378225326538086e-05, 4.9114227294921875e-05, -0.0002593994140625, -1.33514404296875e-05
0.2, 0.23151570558547974, 0.24023742973804474, 0.25645357370376587, 0.2636856436729431, 0.25104016065597534, 0.2834555506706238
0.3, 0.2908615171909332, 0.29496946930885315, 0.31426823139190674, 0.31692397594451904, 0.30072009563446045, 0.3299902677536011
0.4, 0.4751887917518616, 0.5007362961769104, 0.5252954959869385, 0.5243241190910339, 0.4853214621543884, 0.4507583975791931
0.5, 2.952866792678833, 3.155045986175537, 3.3810954093933105, 3.558516263961792, 3.461820602416992, 3.403801918029785
0.6, 7.5309247970581055, 7.736223220825195, 8.302308082580566, 8.744926452636719, 8.766684532165527, 8.809083938598633
0.7, 12.751338958740234, 12.614046096801758, 13.45154094696045, 14.139790534973145, 14.409371376037598, 14.617724418640137
0.8, 18.34442138671875, 17.642131805419922, 18.74688720703125, 19.805835723876953, 20.33148193359375, 21.422061920166016
0.9, 24.906597137451172, 23.46146011352539, 24.74651527404785, 26.79115104675293, 27.32741355895996, 28.166259765625
1.0, 33.8118896484375, 31.163156509399414, 33.19763946533203, 35.091461181640625, 35.57834243774414, 38.53302764892578

==> csv/blur_sid_celeba.csv <==
BLUR, 512, 256, 128, 64, 32, 16
0.0, 0.05177026614546776, -0.003808438777923584, -0.00044912099838256836, -0.00010704994201660156, 0.000209808349609375, 0.000179290771484375
0.1, 0.05177026614546776, -0.003808438777923584, -0.00044912099838256836, -0.00010704994201660156, 0.000209808349609375, 0.000179290771484375
0.2, 0.06445720046758652, 0.022281698882579803, 0.02669093757867813, 0.026827611029148102, 0.024045981466770172, 0.04967883974313736
0.3, 0.1537553071975708, 0.1041811928153038, 0.11475204676389694, 0.118742935359478, 0.11780475825071335, 0.22655224800109863
0.4, 0.13197077810764313, 0.0874844416975975, 0.09191776067018509, 0.08917076140642166, 0.08078200370073318, 0.098667211830616
0.5, 0.501122236251831, 0.453782320022583, 0.4618622362613678, 0.4411473572254181, 0.4017846882343292, 2.1335012912750244
0.6, 1.4030303955078125, 1.379720687866211, 1.4070789813995361, 1.3433459997177124, 1.2493735551834106, 1.22463858127594
0.7, 2.7688939571380615, 2.7251038551330566, 2.7669825553894043, 2.669379711151123, 2.4915900230407715, 2.435826301574707
0.8, 4.481425762176514, 4.386937141418457, 4.440057754516602, 4.2881927490234375, 4.034078598022461, 3.992910623550415
0.9, 6.5777130126953125, 6.365802764892578, 6.4287004470825195, 6.259947299957275, 5.877353668212891, 7.5704779624938965
1.0, 8.96386432647705, 8.623008728027344, 8.691898345947266, 8.439417839050293, 7.980817794799805, 7.9909749031066895

==> csv/box_fid.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, -0.00067138671875
1, 5.171339988708496, 6.073598861694336, 6.944847106933594, 7.6438889503479, 8.261683464050293, 10.239960670471191
2, 7.906697750091553, 9.283267974853516, 10.728936195373535, 11.549206733703613, 12.675193786621094, 15.907934188842773
3, 10.020931243896484, 11.749005317687988, 13.676889419555664, 14.553681373596191, 15.853281021118164, 19.653095245361328
4, 12.063366889953613, 14.13345718383789, 16.4893856048584, 17.501384735107422, 18.852367401123047, 22.973800659179688
5, 14.006994247436523, 16.388174057006836, 19.046600341796875, 20.17679214477539, 21.426000595092773, 25.516027450561523
10, 23.92572021484375, 27.89666748046875, 31.63450050354004, 34.39310836791992, 35.6961669921875, 38.76026916503906
20, 48.339691162109375, 56.56809616088867, 63.131805419921875, 70.90135192871094, 76.14905548095703, 83.52790069580078

==> csv/box_sid.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, 0.0104522705078125
1, 5.176260948181152, 6.076406478881836, 6.951805114746094, 7.658674716949463, 8.268023490905762, 10.251397132873535
2, 7.918759822845459, 9.289051055908203, 10.740998268127441, 11.563855171203613, 12.683601379394531, 15.92030143737793
3, 10.044910430908203, 11.761136054992676, 13.697809219360352, 14.590012550354004, 15.878717422485352, 19.679668426513672
4, 12.097607612609863, 14.149333953857422, 16.51222801208496, 17.543468475341797, 18.87057113647461, 23.010047912597656
5, 14.061750411987305, 16.415098190307617, 19.078521728515625, 20.214488983154297, 21.46840476989746, 25.553251266479492
10, 24.132888793945312, 28.005233764648438, 31.743234634399414, 34.52444076538086, 35.839202880859375, 38.824615478515625
20, 50.43504333496094, 58.107906341552734, 64.5497817993164, 72.17754364013672, 77.26205444335938, 83.9721450805664

==> csv/box_sid_DDDMCars.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0009636282920837402, -3.4108757972717285e-05, 8.130073547363281e-05, -0.00023674964904785156, -0.00016832351684570312, -3.24249267578125e-05
1.0, 2.515578269958496, 2.395143985748291, 2.2831504344940186, 2.1484031677246094, 1.8535163402557373, 1.6966302394866943
2.0, 3.957139015197754, 3.7559003829956055, 3.6310925483703613, 3.440609931945801, 3.060624122619629, 2.8616886138916016
3.0, 5.797887325286865, 5.494369983673096, 5.2622175216674805, 4.968997478485107, 4.5568108558654785, 4.328118324279785
4.0, 8.43223762512207, 7.886911392211914, 7.459789276123047, 6.880647659301758, 6.568548202514648, 5.549961090087891
5.0, 12.007786750793457, 11.178893089294434, 10.387931823730469, 9.640843391418457, 9.462135314941406, 8.42642879486084
10.0, 71.5988998413086, 66.89228820800781, 59.25352096557617, 51.77284240722656, 42.632469177246094, 47.56556701660156
20.0, 114.0853271484375, 116.08238220214844, 116.66072082519531, 116.09217834472656, 115.70608520507812, 115.61275482177734

==> csv/box_sid_DDDMafhq.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, 0.026058346033096313, -0.0021176785230636597, -5.704164505004883e-05, -7.581710815429688e-05, -0.0001163482666015625, -0.000102996826171875
1.0, 2.500868797302246, 2.473411798477173, 2.532470703125, 2.6717703342437744, 3.112675905227661, 7.0499982833862305
2.0, 5.339923858642578, 5.207968711853027, 5.679336071014404, 7.275529861450195, 5.041134357452393, 6.8177876472473145
3.0, 8.497291564941406, 8.20408821105957, 8.443158149719238, 12.880010604858398, 7.757302284240723, 9.060516357421875
4.0, 12.856830596923828, 12.27028751373291, 12.41895866394043, 15.339377403259277, 10.842107772827148, 23.468429565429688
5.0, 17.842735290527344, 16.874427795410156, 17.287992477416992, 23.907855987548828, 15.495712280273438, 17.607629776000977
10.0, 61.96518325805664, 56.956298828125, 51.84065246582031, 57.921470642089844, 48.948123931884766, 47.00410079956055
20.0, 153.1121826171875, 155.109619140625, 155.2708282470703, 153.6425323486328, 145.3731689453125, 144.22467041015625

==> csv/box_sid_DDDMceleba.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, 0.030195001512765884, -0.0030542314052581787, -0.00018864870071411133, -0.00013303756713867188, -9.5367431640625e-07, 0.000400543212890625
1.0, 7.064386367797852, 7.136086940765381, 8.311617851257324, 7.182816505432129, 13.773162841796875, 4.385026454925537
2.0, 15.936594009399414, 16.259037017822266, 17.861175537109375, 35.81452941894531, 68.84577178955078, 8.575970649719238
3.0, 25.54368019104004, 25.610952377319336, 23.973037719726562, 30.589868545532227, 83.86398315429688, 13.313156127929688
4.0, 36.14429473876953, 33.150657653808594, 31.032451629638672, 38.873435974121094, 80.9511947631836, 19.690746307373047
5.0, 48.872291564941406, 43.98115539550781, 39.638206481933594, 48.01548385620117, 71.77327728271484, 26.584806442260742
10.0, 111.15962219238281, 101.57293701171875, 90.45664978027344, 94.01020812988281, 103.2988052368164, 65.67985534667969
20.0, 144.85276794433594, 149.1336669921875, 151.3092803955078, 146.0310516357422, 156.48574829101562, 157.43048095703125

==> csv/box_sid_DDDMflowers.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0011022016406059265, -0.0003196895122528076, -0.00017547607421875, -5.435943603515625e-05, 5.340576171875e-05, -0.000335693359375
1.0, 24.931928634643555, 24.632461547851562, 23.25852394104004, 22.144554138183594, 21.526262283325195, 19.45185089111328
2.0, 35.115386962890625, 34.84361267089844, 34.14704895019531, 33.28445816040039, 32.43815231323242, 31.41684341430664
3.0, 42.202430725097656, 42.078269958496094, 41.92948913574219, 41.27953338623047, 41.63587188720703, 38.478023529052734
4.0, 51.56448745727539, 52.04595947265625, 53.245704650878906, 53.536155700683594, 52.103416442871094, 48.32896423339844
5.0, 65.67721557617188, 68.22898864746094, 71.95291137695312, 72.42134094238281, 62.547935485839844, 62.23580551147461
10.0, 137.9116668701172, 139.73159790039062, 141.47543334960938, 142.97012329101562, 143.46620178222656, 143.07440185546875
20.0, 163.03936767578125, 168.3349609375, 174.59854125976562, 181.17819213867188, 186.1433563232422, 190.8668975830078

==> csv/box_sid_FFHQ.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0017156526446342468, -0.0009291470050811768, 0.00011873245239257812, -8.654594421386719e-05, -0.00010156631469726562, 0.000629425048828125
1.0, 51.510215759277344, 50.53127670288086, 48.72398376464844, 44.077484130859375, 37.624542236328125, 69.62480926513672
2.0, 117.87484741210938, 117.04169464111328, 115.08316802978516, 109.6952133178711, 101.61591339111328, 111.98997497558594
3.0, 131.70944213867188, 133.27987670898438, 133.27027893066406, 129.21775817871094, 127.18421173095703, 131.74801635742188
4.0, 138.93121337890625, 140.50173950195312, 140.53648376464844, 137.19589233398438, 137.1036376953125, 142.94488525390625
5.0, 145.29150390625, 146.92437744140625, 147.03622436523438, 144.55520629882812, 145.7286834716797, 153.0714111328125
10.0, 164.686279296875, 167.54473876953125, 169.25221252441406, 170.55621337890625, 176.40670776367188, 190.04444885253906
20.0, 183.74249267578125, 188.47032165527344, 192.3001251220703, 195.80093383789062, 204.6544647216797, 223.17141723632812

==> csv/box_sid_R18.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0009555742144584656, -1.5437602996826172e-05, -7.319450378417969e-05, -0.0007143020629882812, 0.0002079010009765625, -0.000244140625
1.0, 5.176431655883789, 5.316003799438477, 5.194766998291016, 4.989963531494141, 4.79556941986084, 5.057696342468262
2.0, 7.918753623962402, 8.10377311706543, 7.908780097961426, 7.574609279632568, 7.419182300567627, 7.8418965339660645
3.0, 10.045104026794434, 10.251893997192383, 9.984166145324707, 9.542608261108398, 9.364643096923828, 9.740066528320312
4.0, 12.09770393371582, 12.344358444213867, 12.02993106842041, 11.51026725769043, 11.281583786010742, 11.676284790039062
5.0, 14.061845779418945, 14.356642723083496, 13.972278594970703, 13.351390838623047, 13.083549499511719, 13.370330810546875
10.0, 24.13287353515625, 24.808624267578125, 24.39932632446289, 23.53301429748535, 22.979896545410156, 22.57976722717285
20.0, 50.43503952026367, 52.341976165771484, 52.7778205871582, 51.87928009033203, 50.717750549316406, 48.489044189453125

==> csv/box_sid_R50.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0002685561776161194, 3.790855407714844e-05, -0.0003452301025390625, 0.00037288665771484375, -0.000453948974609375, -0.000274658203125
1.0, 4.237770080566406, 4.373722076416016, 4.173613548278809, 3.851529359817505, 3.722992181777954, 3.8808748722076416
2.0, 7.082949161529541, 7.2801923751831055, 6.983388900756836, 6.424672603607178, 6.175059795379639, 6.301696300506592
3.0, 9.942286491394043, 10.205394744873047, 9.804731369018555, 8.96351146697998, 8.511741638183594, 8.541900634765625
4.0, 12.45532512664795, 12.7733793258667, 12.307289123535156, 11.2471342086792, 10.658660888671875, 10.593387603759766
5.0, 14.587732315063477, 14.944433212280273, 14.411462783813477, 13.209077835083008, 12.528258323669434, 12.346026420593262
10.0, 23.581472396850586, 24.098793029785156, 23.12162208557129, 21.542125701904297, 20.753915786743164, 20.524133682250977
20.0, 46.03721618652344, 46.723182678222656, 45.034034729003906, 43.203575134277344, 42.319671630859375, 41.478172302246094

==> csv/box_sid_RX.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, -0.0008370280265808105, -0.00025403499603271484, -0.0005140304565429688, -0.000118255615234375, 6.866455078125e-05, -0.0009613037109375
1.0, 4.359125137329102, 4.393526077270508, 3.904658794403076, 3.514583110809326, 3.1950831413269043, 3.0188097953796387
2.0, 6.543155670166016, 6.634188652038574, 5.978436470031738, 5.39417839050293, 4.817281723022461, 4.572057723999023
3.0, 8.35256290435791, 8.482162475585938, 7.722198009490967, 6.888855457305908, 6.16958475112915, 5.9433159828186035
4.0, 9.982934951782227, 10.11989974975586, 9.225017547607422, 8.221912384033203, 7.401611328125, 7.223297119140625
5.0, 11.491521835327148, 11.637272834777832, 10.65242862701416, 9.518762588500977, 8.631397247314453, 8.534442901611328
10.0, 20.681377410888672, 20.757762908935547, 19.050573348999023, 17.23373794555664, 16.219741821289062, 16.54867935180664
20.0, 45.223426818847656, 44.89015197753906, 41.580780029296875, 38.786312103271484, 38.00245666503906, 39.08936309814453

==> csv/box_sid_SVHN.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, 0.0030566826462745667, -0.0010800361633300781, 2.378225326538086e-05, 4.9114227294921875e-05, -0.0002593994140625, -1.33514404296875e-05
1.0, 33.14720916748047, 31.105670928955078, 30.27723503112793, 28.030982971191406, 25.637920379638672, 23.34996795654297
2.0, 40.53864669799805, 38.741058349609375, 38.17856216430664, 35.32596969604492, 33.1021728515625, 30.27193832397461
3.0, 45.633079528808594, 43.61211395263672, 42.63599395751953, 39.6186637878418, 38.799766540527344, 34.79311752319336
4.0, 50.45165252685547, 48.184226989746094, 47.25575256347656, 44.90776443481445, 43.502288818359375, 39.70857238769531
5.0, 55.91046142578125, 52.767303466796875, 51.997825622558594, 49.47743606567383, 48.12478256225586, 43.795555114746094
10.0, 95.59007263183594, 88.273193359375, 87.12100219726562, 75.848876953125, 72.69427490234375, 68.20599365234375
20.0, 143.06417846679688, 148.8179473876953, 154.33425903320312, 155.35635375976562, 140.26800537109375, 138.58734130859375

==> csv/box_sid_celeba.csv <==
BOXES, 512, 256, 128, 64, 32, 16
0.0, 0.05177026614546776, -0.003808438777923584, -0.00044912099838256836, -0.00010704994201660156, 0.000209808349609375, 0.000179290771484375
1.0, 17.71417236328125, 15.940673828125, 13.262212753295898, 12.297966003417969, 10.852926254272461, 11.091346740722656
2.0, 42.46720886230469, 35.99987030029297, 32.12240982055664, 29.809066772460938, 31.342632293701172, 33.56250762939453
3.0, 68.73414611816406, 57.265892028808594, 51.44225311279297, 50.7298469543457, 52.517791748046875, 100.06582641601562
4.0, 93.26203918457031, 79.65857696533203, 71.56669616699219, 69.68913269042969, 80.44915008544922, 107.47579956054688
5.0, 109.599365234375, 99.08356475830078, 90.94795227050781, 88.57943725585938, 88.87113952636719, 114.76133728027344
10.0, 138.00466918945312, 140.069580078125, 137.05172729492188, 135.28224182128906, 126.96402740478516, 143.76437377929688
20.0, 160.4691925048828, 165.19378662109375, 165.7178955078125, 162.85516357421875, 167.28317260742188, 181.84970092773438

==> csv/sp_fid.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, -0.00067138671875
0.5, 85.73204040527344, 100.67855834960938, 113.6104736328125, 115.8820571899414, 91.71200561523438, 117.25348663330078
1, 143.64938354492188, 168.8249053955078, 191.54110717773438, 193.5127716064453, 147.83206176757812, 186.40316772460938
1.5, 178.72183227539062, 210.14285278320312, 237.5995635986328, 241.25021362304688, 189.81341552734375, 237.08453369140625
2, 198.38290405273438, 233.38351440429688, 263.08514404296875, 268.1195373535156, 218.0339813232422, 270.09625244140625
5, 230.9488525390625, 273.050048828125, 308.22265625, 332.6417236328125, 314.95684814453125, 366.0124206542969
10, 244.04306030273438, 289.6878662109375, 323.77642822265625, 380.7183837890625, 437.5335693359375, 486.593994140625
20, 316.93896484375, 375.0523681640625, 415.93145751953125, 486.7825927734375, 579.14208984375, 684.9467163085938

==> csv/sp_sid.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0008741617202758789, 1.2338162378000561e-05, -0.00029921531677246094, -0.0005474090576171875, -0.0002574920654296875, 0.0104522705078125
0.5, 90.26180267333984, 103.7884750366211, 116.81938171386719, 121.42678833007812, 94.67013549804688, 119.13203430175781
1, 158.61085510253906, 180.63558959960938, 204.0364990234375, 208.25582885742188, 159.34292602539062, 194.82977294921875
1.5, 205.1044921875, 228.994873046875, 257.344970703125, 265.3605041503906, 213.56007385253906, 252.71600341796875
2, 232.53213500976562, 258.7381286621094, 287.4541320800781, 291.8690490722656, 242.32200622558594, 284.5463562011719
5, 293.1966552734375, 317.3258056640625, 342.3606262207031, 362.0544128417969, 342.8670654296875, 388.2156982421875
10, 319.0211181640625, 362.7349853515625, 376.609375, 418.8117980957031, 463.8375244140625, 502.7157287597656
20, 391.93896484375, 450.0523681640625, 490.928466796875, 561.1143188476562, 640.7379150390625, 730.2630615234375

==> csv/sp_sid_DDDMCars.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0009636282920837402, -3.4108757972717285e-05, 8.130073547363281e-05, -0.00023674964904785156, -0.00016832351684570312, -3.24249267578125e-05
0.5, 26.771625518798828, 25.294235229492188, 24.569114685058594, 23.027599334716797, 22.09960174560547, 19.450401306152344
1.0, 77.88106536865234, 73.58908081054688, 68.45779418945312, 61.79816436767578, 64.73167419433594, 51.63462829589844
1.5, 161.20742797851562, 162.02171325683594, 160.94464111328125, 156.2832489013672, 148.80715942382812, 146.45663452148438
2.0, 182.18763732910156, 182.58981323242188, 180.515380859375, 175.5795440673828, 171.42868041992188, 165.62371826171875
5.0, 281.9074401855469, 279.2455749511719, 272.6563720703125, 266.0242004394531, 265.2765808105469, 264.7702941894531
10.0, 364.1253662109375, 357.0600891113281, 347.8494873046875, 344.95489501953125, 351.2569580078125, 367.2921447753906
20.0, 396.33184814453125, 389.6071472167969, 384.771240234375, 395.188232421875, 414.44293212890625, 451.9510192871094

==> csv/sp_sid_DDDMafhq.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, 0.026058346033096313, -0.0021176785230636597, -5.704164505004883e-05, -7.581710815429688e-05, -0.0001163482666015625, -0.000102996826171875
0.5, 40.06688690185547, 38.23180389404297, 36.755332946777344, 39.70310974121094, 33.91913604736328, 31.509830474853516
1.0, 142.9491729736328, 140.9578399658203, 135.6883544921875, 129.6647491455078, 116.76692199707031, 108.35321044921875
1.5, 215.8422393798828, 213.2898712158203, 207.7606964111328, 204.92919921875, 204.04183959960938, 205.96640014648438
2.0, 259.8030700683594, 255.6553497314453, 250.01690673828125, 250.41024780273438, 255.91671752929688, 266.10223388671875
5.0, 383.25994873046875, 379.94873046875, 381.69403076171875, 399.2313232421875, 435.71905517578125, 487.32403564453125
10.0, 442.0745544433594, 437.49200439453125, 436.74493408203125, 455.3278503417969, 497.0690002441406, 560.3867797851562
20.0, 421.8955383300781, 421.87640380859375, 424.71826171875, 447.49322509765625, 491.20172119140625, 555.029541015625

==> csv/sp_sid_DDDMceleba.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, 0.030195001512765884, -0.0030542314052581787, -0.00018864870071411133, -0.00013303756713867188, -9.5367431640625e-07, 0.000400543212890625
0.5, 70.47734832763672, 62.81025695800781, 57.7068977355957, 55.91705322265625, 55.49171447753906, 52.18693923950195
1.0, 187.223876953125, 177.333251953125, 162.47901916503906, 145.7803192138672, 156.15147399902344, 133.6827392578125
1.5, 271.17254638671875, 272.8433837890625, 271.9201354980469, 270.623291015625, 285.5380859375, 277.17205810546875
2.0, 292.1934814453125, 293.60723876953125, 293.45416259765625, 297.78570556640625, 310.61041259765625, 326.090576171875
5.0, 429.67132568359375, 430.17193603515625, 434.79937744140625, 447.01153564453125, 476.004150390625, 520.573486328125
10.0, 476.8541259765625, 475.092529296875, 479.29376220703125, 494.7277526855469, 527.176025390625, 581.2349853515625
20.0, 480.96624755859375, 479.65118408203125, 485.03582763671875, 508.1239013671875, 547.348876953125, 610.1039428710938

==> csv/sp_sid_DDDMflowers.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0011022016406059265, -0.0003196895122528076, -0.00017547607421875, -5.435943603515625e-05, 5.340576171875e-05, -0.000335693359375
0.5, 159.06451416015625, 163.7428741455078, 167.19813537597656, 167.6350555419922, 167.64031982421875, 167.50637817382812
1.0, 206.2305908203125, 213.15286254882812, 218.5840606689453, 221.36932373046875, 224.83847045898438, 230.15493774414062
1.5, 252.51226806640625, 260.65142822265625, 266.3928527832031, 270.3785095214844, 279.04638671875, 290.6280517578125
2.0, 281.16363525390625, 289.4432067871094, 294.6421203613281, 298.10772705078125, 306.8338623046875, 319.6943054199219
5.0, 359.32147216796875, 364.4141845703125, 370.95428466796875, 380.8306579589844, 396.6880798339844, 427.0369873046875
10.0, 421.3246765136719, 424.761962890625, 433.26666259765625, 445.2347412109375, 465.205322265625, 508.2771301269531
20.0, 417.764404296875, 426.984130859375, 439.92266845703125, 450.5850830078125, 474.4747009277344, 514.3984985351562

==> csv/sp_sid_FFHQ.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0017156526446342468, -0.0009291470050811768, 0.00011873245239257812, -8.654594421386719e-05, -0.00010156631469726562, 0.000629425048828125
0.5, 180.7254638671875, 188.28463745117188, 196.40476989746094, 204.77574157714844, 215.8608856201172, 232.69253540039062
1.0, 200.9352264404297, 211.1685028076172, 222.11526489257812, 234.78167724609375, 251.5590057373047, 274.611083984375
1.5, 206.19741821289062, 216.7555694580078, 227.81198120117188, 240.50865173339844, 256.7517395019531, 278.60357666015625
2.0, 209.45672607421875, 219.92538452148438, 230.44808959960938, 242.41281127929688, 257.38519287109375, 277.20648193359375
5.0, 230.15814208984375, 240.080810546875, 249.57388305664062, 260.66217041015625, 269.1521301269531, 292.6343078613281
10.0, 306.208740234375, 315.2759704589844, 323.370361328125, 333.7137145996094, 353.1209411621094, 384.9750671386719
20.0, 404.5545349121094, 411.0945129394531, 419.2372741699219, 437.251953125, 479.1868591308594, 536.0919189453125

==> csv/sp_sid_R18.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0009555742144584656, -1.5437602996826172e-05, -7.319450378417969e-05, -0.0007143020629882812, 0.0002079010009765625, -0.000244140625
0.5, 90.26207733154297, 92.86051177978516, 91.62501525878906, 91.51614379882812, 85.5185775756836, 86.55963134765625
1.0, 158.610595703125, 163.0748291015625, 163.95724487304688, 165.83265686035156, 160.9745330810547, 161.88589477539062
1.5, 205.10438537597656, 207.20758056640625, 209.08358764648438, 214.64195251464844, 214.63331604003906, 209.58526611328125
2.0, 232.53195190429688, 234.47805786132812, 235.00328063964844, 236.4884033203125, 239.16844177246094, 232.43167114257812
5.0, 293.19659423828125, 288.7918701171875, 282.8714904785156, 281.89495849609375, 285.59881591796875, 282.1772766113281
10.0, 319.02093505859375, 333.840087890625, 321.9642028808594, 313.8633117675781, 308.83538818359375, 305.01568603515625
20.0, 391.93902587890625, 414.8450012207031, 430.2801208496094, 443.716552734375, 446.2295837402344, 445.21954345703125

==> csv/sp_sid_R50.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0002685561776161194, 3.790855407714844e-05, -0.0003452301025390625, 0.00037288665771484375, -0.000453948974609375, -0.000274658203125
0.5, 110.94448852539062, 113.22350311279297, 108.15913391113281, 99.54939270019531, 93.10609436035156, 92.75503540039062
1.0, 204.72425842285156, 206.40902709960938, 199.4417266845703, 185.7523956298828, 174.95706176757812, 174.33331298828125
1.5, 254.171142578125, 254.24996948242188, 246.58494567871094, 233.27639770507812, 223.18649291992188, 217.9898681640625
2.0, 285.398681640625, 284.4912414550781, 276.0208740234375, 263.24310302734375, 254.05364990234375, 245.43673706054688
5.0, 322.85955810546875, 320.644775390625, 310.2917785644531, 297.798583984375, 289.1365966796875, 280.97454833984375
10.0, 317.10009765625, 313.600341796875, 305.15411376953125, 292.07061767578125, 281.73992919921875, 269.29510498046875
20.0, 426.94207763671875, 447.627685546875, 442.7850341796875, 428.57733154296875, 426.37591552734375, 420.50347900390625

==> csv/sp_sid_RX.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, -0.0007200241088867188, 8.797645568847656e-05, 0.000293731689453125, 0.0002613067626953125, 0.00051116943359375, 0.00771331787109375
0.5, 126.17925262451172, 125.13013458251953, 113.83563995361328, 101.63504028320312, 94.3113784790039, 89.08285522460938
1.0, 251.32464599609375, 243.7799835205078, 222.39797973632812, 198.7301025390625, 186.61184692382812, 178.67428588867188
1.5, 330.74139404296875, 319.4664306640625, 291.5009765625, 261.9304504394531, 250.56021118164062, 238.04537963867188
2.0, 376.2611083984375, 362.45611572265625, 331.1278381347656, 299.67083740234375, 286.09259033203125, 273.4101867675781
5.0, 397.76788330078125, 382.2229309082031, 345.8982849121094, 318.02239990234375, 299.72467041015625, 285.24945068359375
10.0, 310.1123352050781, 291.46807861328125, 258.2673645019531, 234.6931915283203, 220.23895263671875, 205.349853515625
20.0, 373.88299560546875, 369.10888671875, 333.7093811035156, 309.8025207519531, 298.760009765625, 274.77197265625

==> csv/sp_sid_SVHN.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, 0.0030566826462745667, -0.0010800361633300781, 2.378225326538086e-05, 4.9114227294921875e-05, -0.0002593994140625, -1.33514404296875e-05
0.5, 132.00634765625, 118.43404388427734, 111.31444549560547, 108.11774444580078, 108.30897521972656, 112.26631927490234
1.0, 225.0103759765625, 229.67611694335938, 233.6729736328125, 238.85357666015625, 242.09246826171875, 258.60882568359375
1.5, 274.3385009765625, 280.3171081542969, 285.7384033203125, 296.181640625, 309.1308288574219, 331.30548095703125
2.0, 308.2055358886719, 315.05230712890625, 321.361572265625, 335.3641662597656, 351.4132385253906, 380.0105285644531
5.0, 388.71295166015625, 396.750732421875, 402.50091552734375, 421.7239685058594, 444.322509765625, 481.1885986328125
10.0, 394.8508605957031, 406.759033203125, 418.3026428222656, 444.41534423828125, 478.033447265625, 525.056396484375
20.0, 394.9261169433594, 411.1961975097656, 431.7098083496094, 465.07843017578125, 511.60345458984375, 568.7493896484375

==> csv/sp_sid_celeba.csv <==
SP, 512, 256, 128, 64, 32, 16
0.0, 0.05177026614546776, -0.003808438777923584, -0.00044912099838256836, -0.00010704994201660156, 0.000209808349609375, 0.000179290771484375
0.5, 145.59490966796875, 130.0712890625, 123.34972381591797, 114.87179565429688, 115.05252075195312, 115.76382446289062
1.0, 185.78317260742188, 190.69622802734375, 193.18338012695312, 187.66773986816406, 192.48077392578125, 198.88217163085938
1.5, 208.91378784179688, 216.11119079589844, 222.80526733398438, 231.57464599609375, 245.56045532226562, 260.8066101074219
2.0, 217.1136474609375, 224.97901916503906, 232.42201232910156, 240.0370330810547, 257.096435546875, 278.4628601074219
5.0, 246.94686889648438, 255.58688354492188, 263.75701904296875, 273.43328857421875, 288.66400146484375, 312.39361572265625
10.0, 320.83538818359375, 327.927490234375, 332.37542724609375, 340.6990661621094, 360.9084167480469, 396.4580993652344
20.0, 483.5293884277344, 479.98443603515625, 479.13720703125, 496.90924072265625, 537.642822265625, 601.4784545898438

==> revisions.txt <==
Reviewer A5ec
- Add limitaiton: The evaluation becomes computational and memory efficient when the dimension has been reduced from 2048 to 256. 10\% drop in the accuracy can be a lot. I mean, considering the scenario that model A is slightly better than model B according SID (without dimensionality reduction). Is it possible that the merits diminished or even method B is better than method A after the dimensionality reduction? (Lorenzo)
-Added "A notable limitation of SID is its computational complexity, which is $O(d^3)$, where $d$ is the dimensionality of the features, making dimensionality reduction essential for its calculation. Consequently, our estimation of SID may not fully capture the original features."
- Explain difference from SID and SFD: (Lorenzo)
In last sentence before section 3 we say that we refer to SFD as SID in the case that SFD is appied to Inception-v3 embeddings
- multiple datasets, models, metrics: Same as other (Lorenzo)
- title change: The title is higher-order moments, but actually, the whole article is pretty constrained to be no more than the 3rd moment.
changed title "Higher-order moments" -> "skew"


##############################################
##############################################
##############################################

Reviewer A5ec RESPONSE:
We thank you for helpful feedback and suggested changes. First, let us answer your question regarding SID and FID. FID does not take into account third moment information even though the data contains this information. So with SID we are just trying to capture this additional information to evaluate the data better. Now we will move on to the requested changes.

Second, you make a good point that by performing dimensionality reduction, we may distort our features significantly. Therefore, we have added the following limitation to our conclusion: ``Consequently, our the dimensionality reduction we perform in estimation of SID may not exclude information that is not captured in the largest principal components.''

Third, we clarified the SID/SFD distinction. by modifying our text to say ``Although our pseudometric SFD is quite general, for the remainder of the paper, we will apply SFD to Inception-v3 embeddings and refer to this specific case as SID.''

Fourth, we added experiments using different models for feature extraction and applied SID to different datasets. We also added this text to Section 4.2:

``We mainly focus on results for SID using Inception-v3 features on ImageNet data. However, we also studied SID using features from ResNet-18, ResNet-50, and ResNeXt-101 (32x8d). In addition to ImageNet, we studied SID on Celeba, FFHQ, and SVHN. These results are located in Appendices F and G. These experiments show that SID is robust to the model used for feature extraction and that SID increases as the distortions increase, reflecting what we want out of a metric.''

Although comparing to other metrics in the literature would have been interesting, we did no not think that it would fit well with our paper. We do not make claims about how SID compares to other metrics, just FID, and therefore it doesn't really fit within the scope of this paper although we added the following to the future works section: ``Another interesting study would be to compare SID to other metrics currently being used, both mathematically and empirically..''

Fifth, we have changed the title to ``Using Skew to Assess the Quality of GAN-generated Image Features'' to better represent our work since we use skew and not all higher order moments.

Thank you for your feedback and we hope that our changes are satisfactory.



##############################################
##############################################


Reviewer MLqA:
- Broaden experimentation: Include additional datasets (Lorenzo)
Included additional datasets, referenced in Section XX and results included in the appendix
- Clarify implementation (Helen)
Compared the computational complexity of SID to FID in section paragraph of section 3
Added a paragraph before section 3.1 clarifying the implementation

- Extend comparative analysis: I will just compare to KID and WaM maybe (Lorenzo)
- Real-world applications: This one is hard. Maybe I can come up with some smaller problem to use it on. Because a real world problem where this is relevant would be to find a problem where the third moment is important and it is not clear which problems would apply. So maybe a toy problem would be best (Lorenzo and Helen shuold think about this)
We think real-world applications are outside of the scope but this is an interesting direction for future work. 
- Robustness testing: This is the hard one. We need to come up with a reason why we shouldn't do this. Maybe we can state that it is not robust in all settings and put that as a limitation? (Lorenzo and Helen should think about this)
- Idea: lack of precedent/benchmarks for this; we did the majority of the distortion studies from Heusel et al, which have since been repeated in other papers aiming to improve on FID (e.g. Barannikov et al, Swisher). Omitted swirl -- this is uncommon. Omitted dataset corruption -- kind of different type of experiment. (Low priority: Lorenzo take a look in swirl distortion etc) 
We're not claiming robustness, just introducing a new metric
- Diffusion models: I can do this easy (Lorenzo)
Included in appendix and referenced in the conclusion. 




##############################################
##############################################
##############################################
##############################################


Reviewer MLqA RESPONSE:
We thank you for helpful feedback and suggested changes. First, we would like to address the addition of more datasets to our experiments. We evaluated the noise distortions discussed in our paper to FFHQ, CelebA, and SVHN. Additionally, we used pretrained diffusion models that were trained on Stanford Cars, CelebA, AFHQ, and the Flowers dataset to generate images. SID behaves as expected on all of these, with SID increasing as the noise distortion is increased. These results are added to the appendix.

Second, we clarified the computational cost of SID as compared to FID. We added the following paragraph to Section 3:

``In addition, computing the coskewness tensor is the slowest of the three terms; the operation scales as O(d^3), where d is the dimensionality of the reduced feature space. In comparison, FID can be computed in O(d^2m + m^3) time, where m << d (e.g. 128). (Although this requires observing that it suffices to compute the eigenvalues of \Sigma_1\Sigma_2; many FID implementations compute \trace(\sqrt{ \Sigma_1 \Sigma_2} ) using the \texttt{scipy.linalg.sqrtm} function, which requires computing the Schur decomposition of \Sigma_1 \Sigma_2 and takes O(d^3) time). Because of the memory and computational obstacles of SID, we reduce the dimension of the Inception-v3 embeddings.''

Third, <Helen copy and paste your response to the previous reviewer about why we only compare to FID>

Fourth, we considered exploring real world applications as you suggested. Although that is an interesting research direction, we feel that it is out of the scope of our paper. The last paragraph in our paper hints to some possible real world applications which would be great research directions, but would be entire papers by themselves.

Fifth, as for robustness testing, we did add an experiment where we calculate SID using features from ResNet-18, ResNet-50, and ResNeXt-101 (32x8d) in addition to Inception-v3. We conclude that SID is robust to changing the feature extractor and dimensionality reduction (for all four networks, we reduce the dimensions to d = 512, 256, 128, 64, 32, and 16). More details are shown in Appendix F.

Lastly, you had a great suggestion about the broader impacts so we added this to the end of our paper:

``Generative models are powerful tools which can be used well or misused altogether. While we focus on the mathematical aspect of generative model evaluation, we would like to emphasize some potential impacts of our work in society.

First, the use of evaluation metrics like SID can be used to improve generative models. Some of these generative models may be used for dubious purposes, e.g., generating fake profiles on social media to scam people. Second, all metrics have their flaws, and there may be hidden biases in SID which we are not aware of. In general, it is important for us to approach research with ethics in mind.''

Thank you for your feedback and we hope that our changes are satisfactory.



##############################################
##############################################



Reviewer vu1z:
- Incremental: Yes it is incremental... so? I will explain how that is fine (Lorenzo)
We agree this is an incremental improvement, we don't claim otherwise. 
- Other metrics: same as previous reviewer
- Figure 2 explanation: Not sure what a user study is here but we can explain the figure (Lorenzo)
This is qualitative
- Using other features: (Lorenzo)
- Generated images: Same as diffusion part in previous reviewer
- Add more details about skewness: Just explain more (Helen)
The Mardia skewness test calculates a scalar called the mardia skew and then performs a hypothesis test on what that term should be for a distribution which doesn't have skew. 

We added the following footnote: "The Komogorov-Smirnov hypothesis test is a nonparametric method for evaluating the goodness-of-fit. It assesses whether an underlying probability distribution (the marginal distributions in our case) differs from a hypothesized distribution, a Gaussian distribution."


- Fix caption: (Helen)
In Figure 1 it's now specified that d is the dimension.
- Limitation section: Let's think about what we should and should not put in here. One obvious one is computational cost. I am not sure if it is wise to say that it is not robust though.... (Lorenzo and Helen)
Limitations are addressed in the first paragraph of the conclusion. In our original submission we discussed two limitations. In our revision we added: "A notable limitation of SID is its computational complexity, which is $O(d^3)$, where $d$ is the dimensionality of the features, making dimensionality reduction essential for its calculation. Consequently, our estimation of SID may not fully capture the original features.""



###############################
###############################
###############################

Reviewer vu1z RESPONSE:
We thank you for helpful feedback and suggested changes. First, we perofrmed another experiment where we calculate SID using features from ResNet-18, ResNet-50, and ResNeXt-101 (32x8d) in addition to Inception-v3. We conclude that SID is robust to changing the feature extractor and dimensionality reduction (for all four networks, we reduce the dimensions to d = 512, 256, 128, 64, 32, and 16). More details are shown in Appendix F.

Second, <Helen copy and paste your response to the previous reviewer about why we only compare to FID>

Third, we agree that SID is incremental. We hope that we did not claim otherwise in the paper, please let us know if we make any unsubstantiated claims.

Fourth, we used pretrained diffusion models that were trained on Stanford Cars, CelebA, AFHQ, and the Flowers dataset to generate 50,000 images. We then calculated SID on these images before and after image distortions. Additionally, we performed dimensionality reduciton on the features to d = 512, 256, 128, 64, 32, and 16. SID behaves as expected on all of these, with SID increasing as the noise distortion is increased. These results are added to the appendix.

Fifth, we clarified the way in which we conlcude that the features are skewed. Specifically, we added the following footnote: "The Komogorov-Smirnov hypothesis test is a nonparametric method for evaluating the goodness-of-fit. It assesses whether an underlying probability distribution (the marginal distributions in our case) differs from a hypothesized distribution, a Gaussian distribution."

Sixth, we fixed the figure caption in Figures 1 and 3 to include ``In each plot, FID is shown as a function of the parameter controlling the distortion, after reducing the embeddings to dimension d \in {512, 256, 128, 64, 32, 16}.''

Lastly, the limitations are addressed in the first paragraph of the conclusion. In our original submission we discussed two limitations. In our revision we added: ``A notable limitation of SID is its computational complexity, which is O(d^3), where d is the dimensionality of the features, making dimensionality reduction essential for its calculation. Consequently, our estimation of SID may not fully capture the original features.''


Thank you for your feedback and we hope that our changes are satisfactory.


###############################
###############################


Diffusion models:
- Add to appendix and reference in conclusion
